Predictable Sharing of Last-level Cache Partitions for Multi-core Safety-critical Systems

Last-level cache (LLC) partitioning is a technique to provide temporal isolation and low worst-case latency (WCL) bounds when cores access the shared LLC in multicore safety-critical systems. A typical approach to cache partitioning involves allocating a separate partition to a distinct core. A central criticism of this approach is its poor utilization of cache storage. Today's trend of integrating a larger number of cores exacerbates this issue such that we are forced to consider shared LLC partitions for effective deployments. This work presents an approach to share LLC partitions among multiple cores while being able to provide low WCL bounds.

==> figs/wc.json <==
{"shared_or_partitioned": "shared", "work_set_size": 1024, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "4", "WCL": 17, "Time": 187852}, 
{"shared_or_partitioned": "shared", "work_set_size": 2048, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "4", "WCL": 17, "Time": 200124}, 
{"shared_or_partitioned": "shared", "work_set_size": 4096, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "4", "WCL": 17, "Time": 204532}, 
{"shared_or_partitioned": "shared", "work_set_size": 8192, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "4", "WCL": 17, "Time": 242392}, 
{"shared_or_partitioned": "shared", "work_set_size": 16384, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "4", "WCL": 17, "Time": 247264}, 
{"shared_or_partitioned": "shared", "work_set_size": 32768, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "4", "WCL": 17, "Time": 233028}, 
{"shared_or_partitioned": "shared", "work_set_size": 65536, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "4", "WCL": 17, "Time": 233224}, 
{"shared_or_partitioned": "shared", "work_set_size": 131072, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "4", "WCL": 17, "Time": 248240}, 
{"shared_or_partitioned": "shared", "work_set_size": 262144, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "4", "WCL": 17, "Time": 250960}, 
{"shared_or_partitioned": "shared", "work_set_size": 1024, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "8", "WCL": 17, "Time": 187580}, 
{"shared_or_partitioned": "shared", "work_set_size": 2048, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "8", "WCL": 17, "Time": 196840}, 
{"shared_or_partitioned": "shared", "work_set_size": 4096, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "8", "WCL": 25, "Time": 203288}, 
{"shared_or_partitioned": "shared", "work_set_size": 8192, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "8", "WCL": 17, "Time": 204004}, 
{"shared_or_partitioned": "shared", "work_set_size": 16384, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "8", "WCL": 17, "Time": 214324}, 
{"shared_or_partitioned": "shared", "work_set_size": 32768, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "8", "WCL": 17, "Time": 214056}, 
{"shared_or_partitioned": "shared", "work_set_size": 65536, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "8", "WCL": 17, "Time": 206776}, 
{"shared_or_partitioned": "shared", "work_set_size": 131072, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "8", "WCL": 17, "Time": 214204}, 
{"shared_or_partitioned": "shared", "work_set_size": 262144, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "8", "WCL": 17, "Time": 218668}, 
{"shared_or_partitioned": "shared", "work_set_size": 1024, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "16", "WCL": 17, "Time": 168152}, 
{"shared_or_partitioned": "shared", "work_set_size": 2048, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "16", "WCL": 25, "Time": 187044}, 
{"shared_or_partitioned": "shared", "work_set_size": 4096, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "16", "WCL": 17, "Time": 196044}, 
{"shared_or_partitioned": "shared", "work_set_size": 8192, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "16", "WCL": 17, "Time": 219456}, 
{"shared_or_partitioned": "shared", "work_set_size": 16384, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "16", "WCL": 17, "Time": 207040}, 
{"shared_or_partitioned": "shared", "work_set_size": 32768, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "16", "WCL": 17, "Time": 210720}, 
{"shared_or_partitioned": "shared", "work_set_size": 65536, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "16", "WCL": 17, "Time": 214144}, 
{"shared_or_partitioned": "shared", "work_set_size": 131072, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "16", "WCL": 17, "Time": 212080}, 
{"shared_or_partitioned": "shared", "work_set_size": 262144, "nrequest": 20000, "same_time": "same", "bypass": "0", "set": "1", "way": "16", "WCL": 17, "Time": 208248}, 
{"shared_or_partitioned": "shared", "work_set_size": 1024, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 25, "Time": 224220}, 
{"shared_or_partitioned": "shared", "work_set_size": 2048, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 25, "Time": 234568}, 
{"shared_or_partitioned": "shared", "work_set_size": 4096, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 29, "Time": 242520}, 
{"shared_or_partitioned": "shared", "work_set_size": 8192, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 33, "Time": 241608}, 
{"shared_or_partitioned": "shared", "work_set_size": 16384, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 25, "Time": 244644}, 
{"shared_or_partitioned": "shared", "work_set_size": 32768, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 25, "Time": 244680}, 
{"shared_or_partitioned": "shared", "work_set_size": 65536, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 25, "Time": 247456}, 
{"shared_or_partitioned": "shared", "work_set_size": 131072, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 25, "Time": 243456}, 
{"shared_or_partitioned": "shared", "work_set_size": 262144, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 29, "Time": 246944}, 
{"shared_or_partitioned": "shared", "work_set_size": 1024, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 29, "Time": 219552}, 
{"shared_or_partitioned": "shared", "work_set_size": 2048, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 29, "Time": 232668}, 
{"shared_or_partitioned": "shared", "work_set_size": 4096, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 29, "Time": 234568}, 
{"shared_or_partitioned": "shared", "work_set_size": 8192, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 29, "Time": 238236}, 
{"shared_or_partitioned": "shared", "work_set_size": 16384, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 29, "Time": 239584}, 
{"shared_or_partitioned": "shared", "work_set_size": 32768, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 29, "Time": 249480}, 
{"shared_or_partitioned": "shared", "work_set_size": 65536, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 29, "Time": 240476}, 
{"shared_or_partitioned": "shared", "work_set_size": 131072, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 25, "Time": 245928}, 
{"shared_or_partitioned": "shared", "work_set_size": 262144, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 29, "Time": 240048}, 
{"shared_or_partitioned": "shared", "work_set_size": 1024, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 37, "Time": 232768}, 
{"shared_or_partitioned": "shared", "work_set_size": 2048, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 29, "Time": 213236}, 
{"shared_or_partitioned": "shared", "work_set_size": 4096, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 29, "Time": 225788}, 
{"shared_or_partitioned": "shared", "work_set_size": 8192, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 29, "Time": 233212}, 
{"shared_or_partitioned": "shared", "work_set_size": 16384, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 33, "Time": 236748}, 
{"shared_or_partitioned": "shared", "work_set_size": 32768, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 29, "Time": 239800}, 
{"shared_or_partitioned": "shared", "work_set_size": 65536, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 29, "Time": 242104}, 
{"shared_or_partitioned": "shared", "work_set_size": 131072, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 37, "Time": 242248}, 
{"shared_or_partitioned": "shared", "work_set_size": 262144, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 29, "Time": 239832}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 1024, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 9, "Time": 225240}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 2048, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 9, "Time": 233064}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 4096, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 9, "Time": 236868}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 8192, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 9, "Time": 238344}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 16384, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 9, "Time": 239316}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 32768, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 9, "Time": 239984}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 65536, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 9, "Time": 239820}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 131072, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 9, "Time": 240068}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 262144, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "4", "WCL": 9, "Time": 240108}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 1024, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 9, "Time": 210872}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 2048, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 9, "Time": 225452}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 4096, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 9, "Time": 233016}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 8192, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 9, "Time": 236580}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 16384, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 9, "Time": 238128}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 32768, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 9, "Time": 239172}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 65536, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 9, "Time": 239704}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 131072, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 9, "Time": 239980}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 262144, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "8", "WCL": 9, "Time": 239968}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 1024, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 9, "Time": 180396}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 2048, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 9, "Time": 210844}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 4096, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 9, "Time": 225492}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 8192, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 9, "Time": 232732}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 16384, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 9, "Time": 236664}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 32768, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 9, "Time": 238384}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 65536, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 9, "Time": 239340}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 131072, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 9, "Time": 239684}, 
{"shared_or_partitioned": "partitioned", "work_set_size": 262144, "nrequest": 20000, "same_time": "same", "bypass": "1", "set": "1", "way": "16", "WCL": 9, "Time": 239852}, 

